GARDENIA: A Domain-specific Benchmark Suite for Next-generation Accelerators

This paper presents the Graph Analytics Repository for Designing Next-generation Accelerators (GARDENIA), a benchmark suite for studying irregular algorithms on massively parallel accelerators. Existing generic benchmarks for accelerators have mainly focused on high performance computing (HPC) applications with limited control and data irregularity, while available graph analytics benchmarks do not apply state-of-the-art algorithms and/or optimization techniques. GARDENIA includes emerging irregular applications in big-data and machine learning domains which mimic massively multithreaded commercial programs running on modern large-scale datacenters. Our characterization shows that GARDENIA exhibits irregular microarchitectural behavior which is quite different from structured workloads and straightforward-implemented graph benchmarks.

==> gnuplot/data/data_sens_IPC.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
graph web-Google    af-shell3   apache2 cage14  thermal2
BFS 0.195   0.154   0.147   0.368   0.083
SSSP    0.186   0.611   0.242   0.358   0.034
BC  0.315   0.169   0.378   0.470   0.055
CC  0.596   1.515   1.521   0.841   1.702
PR  1.346   1.823   1.844   1.261   1.923
SymGS   0.161   1.326   1.373   1.018   0.825
TC  0.919   0.941   1.88    1.164   1.922
SpMV    0.754   1.754   1.726   1.83    1.627
#symgs   null    0.161   0.2588  null    0.1529  null
#sgd 0.6225  0.7488  null    0.8164  0.6503  null


==> gnuplot/data/data_sens_speedup.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
#symgs   0 5.178 20.241  0   4.27    0
#sgd 37.92   46.46   0   45.52   24.72   0
graph web-Google    af-shell3   apache2 cage14  thermal2
 BFS 10.097  0.407   1.331   12.032  0.151
  SSSP    24.756  2.335   1.248   14.480  0.202
   BC  7.998   1.145   1.097   11.568  0.533
    CC  8.738   8.859   2.920   5.559   10.151
     PR  7.637   7.410   2.742   3.886   4.451
      SymGS   8.593   19.229  9.637   8.365   17.754
       TC  1.095   7.645   4.943   9.618   15.773
        SpMV    10.717  10.736  9.210   7.024   15.235


==> gnuplot/data/mic_vs_gpu_bfs.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
#graph soc-LiveJournal1 web-Google road-central hollywood-2009 wikipedia-20070206 soc-twitter-2010
#GPU 13.82   8.70    2.53    9.44    8.45    14.64
#MIC 11.19   2.55    1.18    8.20    5.94    16.04

graph   GPU MIC
#soc-LiveJournal1 13.82 11.19
#web-Google.mtx  8.699102017 2.553932169
#road_central.mtx*   2.529734939 1.182981482
#hollywood-2009.mtx* 9.436169315 8.204013279
#wikipedia-20070206.mtx  8.448537596 5.944405159
#soc-twitter-2010.mtx*   14.64343904 16.04076341
soc-LiveJ 13.82 11.19
web-Google 8.699102017 2.553932169
road-central   2.529734939 1.182981482
hollywood 9.436169315 8.204013279
wikipedia  8.448537596 5.944405159
soc-twitter   14.64343904 16.04076341


==> gnuplot/data/mic_vs_gpu_sssp.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
#graph soc-LiveJournal1 web-Google road-central hollywood-2009 wikipedia-20070206 soc-twitter-2010
#GPU 13.82   8.70    2.53    9.44    8.45    14.64
#MIC 11.19   2.55    1.18    8.20    5.94    16.04

graph   GPU MIC
#soc-LiveJournal1 13.82 11.19
#web-Google.mtx  8.699102017 2.553932169
#road_central.mtx*   2.529734939 1.182981482
#hollywood-2009.mtx* 9.436169315 8.204013279
#wikipedia-20070206.mtx  8.448537596 5.944405159
#soc-twitter-2010.mtx*   14.64343904 16.04076341
dataset1 51.66  19.98
dataset2 31.5   1.78
dataset3 9.71   1.80
dataset4 14.43  4.61
dataset5 23.42  12.43
dataset6 52.34  12.98


==> gnuplot/data/op_effects_SIMT.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
graph straightforward GARDENIA 
BFS 0.5249 0.8867
SSSP 0.5222 0.8785
BC 0.3924 0.7724
CC 0.2172 0.5563
SGD 0.172 1
PR 0.3592 0.7309
SymGS 0.238 0.4863
TC 0.075 0.1109
SpMV 0.2599 0.6024
#SGD 0.159   1
#symgs 0 0


==> gnuplot/data/op_effects_ipc.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
graph straightforward GARDENIA 
BFS 0.037 0.0944
SSSP 0.03845 0.0939
BC 0.0333   0.1
CC 0.449 1
SGD 0.0355 0.915
PR 0.3427 1.6454
SymGS 0.0649 0.1216
TC 0.83 1.675
SpMV 0.2954 0.4335


==> gnuplot/data/reg_vs_irreBest_BDR.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
#below is irregular_best
#graph   bdr
#BFS     0.2148
#SSSP    0.2069
#BC      0.2927
#SymGS   0.1704
#CC  0.4768
#SPMV    0.1773
#PR  0.2846
#TC  0.6387
#VC      0.3072
#
#
#below is irregular_base using dataset road_central
#BFS 0.4902
#SSSP    0.4486
#BC  0.5161
#CC  0.3027
#SymGS   0.2104
#PR  0.1923
#TC  0.6391
#SPMV    0.3166
#MM      0.01
#HS      0.0562
#SCN     0.01
#RDC     0.01
#MC      0.05
#BIO     0.01
#below is irregular_base using data web-Google
BFS 0.7258
SSSP    0.7193
BC  0.7705
CC  0.8547
SGD 0.7647
PR  0.8166
SymGS   0.8719
TC  0.6391
SpMV    0.6885
MM      0.01
HS      0.0562
SCN     0.01
RDC     0.01
MC      0.05
BIO     0.01


==> gnuplot/data/reg_vs_irreBest_MDS.dat <==
#graph		Topo	Topo-lb		data		data-lb
#rmat-er		1	1.367775832	0.651376147	1.136826783
#kron21		1	2.674157303	1.466277562	1.516940624
#Hamrle3		1	0.608860759	0.353676471	0.404201681	
#cage14		1	0.929824561	0.491651206	0.724043716
#cage15		1	0.924942263	0.419811321	0.901012373
#Freescale	1	1.840740741	0.640876854	0.913101904
#Flickr		1	0.872427984	0.772313297	0.612716763
#Google		1	2.293103448	0.736162362	2.160946746
#WikiGrowth	1	2.241677763	1.058139535	1.926883207
#Youtube		1	2.032911392	0.843487395	1.91646778
#Baidu 		1	3.40392555	1.088841883	3.437395659
#LiveJ  		1	1.128895293	0.801071668	1.010049751
#Pokec		1	1.231287121	0.510712218	1.051521463
#Wikipedia	1	1.54611837	1.157364787	2.438032787
#Twitter		1	1.330687831	0.581839213	0.351748252
#Web-UK		1	1.225996697	0.781738869	1.102730849
#geomean		1	1.450375654	0.720866355	1.187681186
#
#below are irregular_best
#graph   mds
#BFS 1.622437
#SSSP    1.97449
#BC  1.134530369
#SymGS   2.353408
#CC  0.144227
#SPMV    0.2419
#PR  0.167
#TC  0.144
#
#below are irregular_base using dataset road_central
#BFS 2.8367
#SSSP    4.9334
#BC  2.8819
#CC  2.183
#SymGS   5.9585
#PR  1.7821
#TC  0.992
#SPMV    2.6032
#MM  0.113275
#HS  0.171321
#SCN 0.3798066252
#RDC 0.2475
#MC  0.06900367437
#BIO 0.01
#
#below are irregular_base using dataset web-Google
BFS 1.234
SSSP    1.8446
BC  1.25
CC  0.6443
SGD 34.98
PR  0.7246
SymGS   1.29
TC  0.992
SpMV    2.498
MM  0.113275
HS  0.171321
SCN 0.3798066252
RDC 0.2475
MC  0.06900367437
BIO 0.01

